One machine, one minute, three billion tetrahedra

This paper presents a new scalable parallelization scheme to generate the 3D Delaunay triangulation of a given set of points. Our first contribution is an efficient serial implementation of the incremental Delaunay insertion algorithm. A simple dedicated data structure, an efficient sorting of the points and the optimization of the insertion algorithm have permitted to accelerate reference implementations by a factor three. Our second contribution is a multi-threaded version of the Delaunay kernel that is able to concurrently insert vertices. Moore curve coordinates are used to partition the point set, avoiding heavy synchronization overheads. Conflicts are managed by modifying the partitions with a simple rescaling of the space-filling curve. The performances of our implementation have been measured on three different processors, an Intel core-i7, an Intel Xeon Phi and an AMD EPYC, on which we have been able to compute 3 billion tetrahedra in 53 seconds. This corresponds to a generation rate of over 55 million tetrahedra per second. We finally show how this very efficient parallel Delaunay triangulation can be integrated in a Delaunay refinement mesh generator which takes as input the triangulated surface boundary of the volume to mesh.

==> Graphs/hxt_computers/hxt_computers.tikz <==
\begin{tikzpicture}

\begin{axis}[
width=0.955\figurewidth,
height=\figureheight,
at={(0,0)},
scale only axis,
xmode=log,
xmin=10000,
xmax=1000000000,
xlabel={Number of points (random uniform distribution)},
ymode=log,
ymin=0.01,
ymax=1000,
ylabel={Time [s]},
log y ticks with fixed point,
]


\addplot+[solid]
  table[row sep=crcr]{
0000000010 0.005592 \\ % 30
0000000020 0.004998 \\ % 82
0000000050 0.004325 \\ % 258
0000000100 0.006575 \\ % 578
0000000200 0.005619 \\ % 1219
0000000500 0.005561 \\ % 3181
0000001000 0.006954 \\ % 6435
0000002000 0.012958 \\ % 13195
0000005000 0.019693 \\ % 33164
0000010000 0.032110 \\ % 66872
0000020000 0.056454 \\ % 133817
0000050000 0.082052 \\ % 335481
0000100000 0.132996 \\ % 672620
0000200000 0.251282 \\ % 1347460
0000500000 0.435253 \\ % 3372559
0001000000 0.849359 \\ % 6748623
0002000000 1.532746 \\ % 13505575
0005000000 3.679653 \\ % 33788717
0010000000 7.402391 \\ % 67586559
};
\addlegendentry{Intel i7-6700HQ};


\addplot+[solid]
  table[row sep=crcr]{
0000000010 0.032293 \\ % 30
0000000020 0.030948 \\ % 82
0000000050 0.030983 \\ % 258
0000000100 0.031279 \\ % 578
0000000200 0.032273 \\ % 1219
0000000500 0.035710 \\ % 3181
0000001000 0.041942 \\ % 6435
0000002000 0.056731 \\ % 13195
0000005000 0.086380 \\ % 33164
0000010000 0.117674 \\ % 66872
0000020000 0.186966 \\ % 133817
0000050000 0.289954 \\ % 335481
0000100000 0.433560 \\ % 672620
0000200000 0.658662 \\ % 1347460
0000500000 0.819243 \\ % 3372559
0001000000 1.174975 \\ % 6748623
0002000000 1.543036 \\ % 13505575
0005000000 2.791709 \\ % 33788717
0010000000 4.480502 \\ % 67586559
0015000000 6.076866 \\ % 101403963
0020000000 7.341305 \\ % 135221703
0050000000 15.994128 \\ % 338129860
0100000000 28.950726 \\ % 676395306
0150000000 41.666166 \\ % 1014635055
};
\addlegendentry{Intel Xeon Phi 7210};


\addplot+[solid]
  table[row sep=crcr]{
10000 0.0574 \\ % 66596
20000 0.1278 \\ % 133827
50000 0.1912 \\ % 335416
100000 0.2238 \\ % 672855
200000 0.337 \\ % 1346642
500000 0.4576 \\ % 3371789
1000000 0.666 \\ % 6749321
2000000 0.8636 \\ % 13504327
5000000 1.3932 \\ % 33780344
10000000 2.1582 \\ % 67590642
20000000 3.3576 \\ % 135210985
50000000 8.278 \\ % 338136414
100000000 10.503 \\ % 676372913
200000000 20.7622 \\ % 1352903864
500000000 58.997 \\ % 3382672724
};
\addlegendentry{AMD EPYC 7551};

\end{axis}
\end{tikzpicture}

==> Graphs/lscpu/Xeon_Phi-7210.txt <==
Architecture:          x86_64
CPU op-mode(s):        32-bit, 64-bit
Byte Order:            Little Endian
CPU(s):                256
On-line CPU(s) list:   0-255
Thread(s) per core:    4
Core(s) per socket:    64
Socket(s):             1
NUMA node(s):          2
Vendor ID:             GenuineIntel
CPU family:            6
Model:                 87
Model name:            Intel(R) Xeon Phi(TM) CPU 7210 @ 1.30GHz
Stepping:              1
CPU MHz:               1280.804
CPU max MHz:           1500.0000
CPU min MHz:           1000.0000
BogoMIPS:              2600.08
Virtualization:        VT-x
L1d cache:             32K
L1i cache:             32K
L2 cache:              1024K
NUMA node0 CPU(s):     0-255
NUMA node1 CPU(s):     
Flags:                 fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp lm constant_tsc arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc aperfmperf eagerfpu pni pclmulqdq dtes64 monitor ds_cpl vmx est tm2 ssse3 fma cx16 xtpr pdcm sse4_1 sse4_2 x2apic movbe popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm abm 3dnowprefetch ring3mwait epb tpr_shadow vnmi flexpriority ept vpid fsgsbase tsc_adjust bmi1 avx2 smep bmi2 erms avx512f rdseed adx avx512pf avx512er avx512cd xsaveopt dtherm arat pln pts

==> Graphs/lscpu/i7-6700HQ.txt <==
HXT benchmark on randomPoints (with 5 iter)
Architecture:          x86_64
CPU op-mode(s):        32-bit, 64-bit
Byte Order:            Little Endian
CPU(s):                8
On-line CPU(s) list:   0-7
Thread(s) per core:    2
Core(s) per socket:    4
Socket(s):             1
NUMA node(s):          1
Vendor ID:             GenuineIntel
CPU family:            6
Model:                 94
Model name:            Intel(R) Core(TM) i7-6700HQ CPU @ 2.60GHz
Stepping:              3
CPU MHz:               1099.890
CPU max MHz:           2500.0000
CPU min MHz:           800.0000
BogoMIPS:              5184.00
Virtualization:        VT-x
L1d cache:             32K
L1i cache:             32K
L2 cache:              256K
L3 cache:              6144K
NUMA node0 CPU(s):     0-7
Flags:                 fpu vme de pse tsc msr pae mce cx8 apic sep mtrr pge mca cmov pat pse36 clflush dts acpi mmx fxsr sse sse2 ss ht tm pbe syscall nx pdpe1gb rdtscp lm constant_tsc art arch_perfmon pebs bts rep_good nopl xtopology nonstop_tsc aperfmperf eagerfpu pni pclmulqdq dtes64 monitor ds_cpl vmx est tm2 ssse3 sdbg fma cx16 xtpr pdcm pcid sse4_1 sse4_2 x2apic movbe popcnt tsc_deadline_timer aes xsave avx f16c rdrand lahf_lm abm 3dnowprefetch epb intel_pt tpr_shadow vnmi flexpriority ept vpid fsgsbase tsc_adjust bmi1 hle avx2 smep bmi2 erms invpcid rtm mpx rdseed adx smap clflushopt xsaveopt xsavec xgetbv1 xsaves dtherm ida arat pln pts hwp hwp_notify hwp_act_window hwp_epp


==> Graphs/memory/hxt_vs_other-8threads.tikz <==
\begin{tikzpicture}

\begin{axis}[
width=\figurewidth,
height=\figureheight,
xmode=log,
xmin=10000,
xmax=10000000,
xlabel={Number of points (random uniform distribution)},
ymode=log,
ymin=3,
ymax=10000,
ytick={1, 10, 100,  1000, 10000},
yticklabels={1\textsc{mb}, 10\textsc{mb}, 100\textsc{mb}, 1\textsc{gb}, 10\textsc{gb}},
ylabel={Maximum memory usage},
y label style={at={(-0.13,0.5)}},
% log y ticks with fixed point,
]

\addplot
  table[row sep=crcr]{
0000000010 2.834 \\
0000000020 2.817 \\
0000000050 2.811 \\
0000000100 2.832 \\
0000000200 2.845 \\
0000000500 2.893 \\
0000001000 3.015 \\
0000002000 3.428 \\
0000005000 4.726 \\
0000010000 6.860 \\
0000020000 11.747 \\
0000050000 24.045 \\
0000100000 43.811 \\
0000200000 84.526 \\
0000500000 204.533 \\
0001000000 404.812 \\
0002000000 771.413 \\
0005000000 1917.002 \\
0010000000 3822.752 \\
};
\addlegendentry{Ours};

\addplot
  table[row sep=crcr]{
0000000010 4.230 \\
0000000020 4.160 \\
0000000050 4.174 \\
0000000100 4.157 \\
0000000200 4.330 \\
0000000500 4.318 \\
0000001000 4.474 \\
0000002000 4.648 \\
0000005000 5.559 \\
0000010000 6.701 \\
0000020000 9.297 \\
0000050000 17.183 \\
0000100000 30.487 \\
0000200000 56.918 \\
0000500000 136.407 \\
0001000000 268.574 \\
0002000000 533.589 \\
0005000000 1328.692 \\
0010000000 2653.699 \\
};
\addlegendentry{Geogram 1.5.4};

\addplot
  table[row sep=crcr]{
0000000010 5.892 \\
0000000020 5.778 \\
0000000050 5.820 \\
0000000100 6.165 \\
0000000200 8.205 \\
0000000500 8.317 \\
0000001000 8.296 \\
0000002000 8.838 \\
0000005000 10.581 \\
0000010000 14.080 \\
0000020000 19.957 \\
0000050000 37.791 \\
0000100000 66.746 \\
0000200000 124.454 \\
0000500000 295.969 \\
0001000000 578.837 \\
0002000000 1145.112 \\
0005000000 2840.792 \\
0010000000 5661.066 \\
};
\addlegendentry{CGAL 4.12};


% \addplot
%   table[row sep=crcr]{
% 0000000010 0.000000 \\
% 0000000020 0.000000 \\
% 0000000050 0.000000 \\
% 0000000100 0.000000 \\
% 0000000200 0.000000 \\
% 0000000500 0.010000 \\
% 0000001000 0.020000 \\
% 0000002000 0.050000 \\
% 0000005000 0.136667 \\
% 0000010000 0.283333 \\
% 0000020000 0.570000 \\
% 0000050000 1.456667 \\
% 0000100000 2.970000 \\
% 0000200000 6.040000 \\
% 0000500000 15.433333 \\
% 0001000000 31.130000 \\
% 0002000000 63.526667 \\
% 0005000000 162.906667 \\
% 0010000000 336.206667 \\
% 0020000000 704.823333 \\
% 0050000000 1918.720000 \\
% };
% \addlegendentry{TetGen 1.5.1-beta1};

\end{axis}
\end{tikzpicture}

==> Graphs/sort/HXTSort-i7.tikz <==
\begin{tikzpicture}

\begin{axis}[%
width=0.955\figurewidth,
height=\figureheight,
at={(0\figurewidth,0\figureheight)},
scale only axis,
xmode=log,
xmin=10,
xmax=100000000,
xlabel={Number of integers},
ymode=log,
ymin=0.000001,
ymax=100,
ylabel={Time [s]},
% log y ticks with fixed point,
]
\addplot+[color=UCLdarkBlue,solid, mark=*]
  table[row sep=crcr]{%
10 0.000001\\
100 0.000004\\
1000 0.000014\\
10000 0.000107\\
100000 0.001059\\
1000000 0.009044\\
10000000 0.050988\\
100000000 0.245982\\
};
\addlegendentry{Ours};

\addplot+[color=UCLdarkBlue,densely dashed, mark=diamond*]
  table[row sep=crcr]{%
10 0.000001 \\
100 0.0000038 \\
1000 0.0004306 \\
10000 0.0007256 \\
100000 0.0022892 \\
1000000 0.0187506 \\
10000000 0.188478 \\
100000000 2.0149266 \\
};
\addlegendentry{Intel TBB parallel\_sort \hspace{10 pt} \textcolor{UCLdarkBlue}{\textbf{parallel (8 threads)}}};

\addplot+[color=UCLorange,solid, mark=*]
  table[row sep=crcr]{%
10 0.000001 \\
100 0.000004 \\
1000 0.000015\\
10000 0.00010\\
100000 0.0011 \\
1000000 0.013 \\
10000000 0.098 \\
100000000 0.837168 \\
};
\addlegendentry{Ours (single thread)};

% \addplot [color=UCLorange,dotted]
%   table[row sep=crcr]{%
% 10 0.0000194 \\
% 100 0.0000118 \\
% 1000 0.0000162 \\
% 10000 0.00011 \\
% 100000 0.0012516 \\
% 1000000 0.009596 \\
% 10000000 0.120474 \\
% 100000000 1.103904 \\
% };
% \addlegendentry{ippsSortRadixAscend\_32u\_I};


\addplot+[color=UCLorange,densely dashed, mark=diamond*]
  table[row sep=crcr]{%
10 0.000067 \\
100 0.00005 \\
1000 0.000067 \\
10000 0.000225 \\
100000 0.0018063333333333334 \\
1000000 0.010333333333333333 \\
10000000 0.095895 \\
100000000 0.9604063333333333 \\
};
\addlegendentry{Intel ippsSortRadixAscend\_32s\_I\_L};


\addplot+[color=UCLorange,densely dotted, mark=square*]
  table[row sep=crcr]{%
10 0.000003\\
100 0.000007\\
1000 0.000078\\
10000 0.000951\\
100000 0.011657\\
1000000 0.111726\\
10000000 1.285324\\
100000000 14.746649\\
};
\addlegendentry{qsort  \hspace{60 pt} \textcolor{UCLorange!80!black}{\textbf{sequential (1 thread)}}};

\end{axis}
\end{tikzpicture}%
